Finite-Larmor-radius vortex interaction from {\delta}f to full-f gyrofluid dynamics

We study finite-size electrostatic gyrofluid vortex pairs in a two-dimensional isothermal model, focusing on finite-Larmor-radius effects and the transition from local perturbative to finite-amplitude full-distribution dynamics. An effective response kernel based on Pad\'e ion gyroaveraging regularizes the short-range Euler interaction on the Larmor-radius scale while preserving its logarithmic far field, yielding a finite- core prediction for the orbital frequency. Local-model scans show that increasing the ion temperature relative to the electron temperature enhances gyrospinning and filamentation and drives a separation-dependent transition from merger to long-lived co-rotation. Long-wavelength simulations reproduce the predicted finite-Larmor- radius-induced dip in orbital angular frequency, corresponding to a pronounced slowdown of the vortex-pair rotation. For the full-distribution regime, we introduce a quasi-neutrality-consistent initialization that reconstructs the ion gyrocenter density from prescribed electron density and electrostatic potential. It recovers the local limit at small amplitude, whereas finite-amplitude simulations reveal additional mean-density polarization vorticity, delayed or arrested merger, and a loss of density- vorticity sign symmetry already in the cold-ion full-f system. An independent sign scan of density and vorticity then shows how this nonlinear NOB asymmetry combines with the local warm-ion FLR symmetry breaking identified in earlier {\delta}f vortex studies; for warm ions, Pad\'e-based arbitrary-wavelength NOB and NOB+LWL polarization additionally produce distinct morphologies and trajectories. These results demonstrate that nonlinear density-dependent polarization and FLR physics form separate but coupled mechanisms that can qualitatively alter elementary vortex interactions in two-dimensional gyrofluid dynamics.

==> README_OVERLEAF.txt <==
Overleaf build notes
====================
Main document: main.tex
Compiler: pdfLaTeX
Bibliography: classic BibTeX (natbib), not biblatex/Biber
Bibliography file: references.bib

The project contains a project-local latexmkrc that explicitly enables BibTeX.
If replacing files in an existing Overleaf project, use Recompile from scratch once.


==> README_OVERLEAF_STALE_AUX_FIX.txt <==
UIBK Overleaf stale-aux compatibility fix
=========================================
This project uses classic BibTeX + natbib.

The source contains a small compatibility bridge for old biblatex/Biber
commands that may remain in Overleaf's cached output.aux. On the first LaTeX
pass these stale commands are ignored; LaTeX then overwrites output.aux with a
normal BibTeX/natbib auxiliary file, after which BibTeX can run normally.

Bibliography workflow expected by latexmk:
  pdflatex -> bibtex -> pdflatex -> pdflatex

Files:
  main.tex
  references.bib
  latexmkrc

No generated .aux/.bbl/.bcf files are included in this archive.


==> README_SUBMISSION_READY.txt <==
Submission-ready Overleaf project
=================================

Main file: main.tex
Bibliography: references.bib (classic BibTeX + natbib)
Build: pdfLaTeX -> BibTeX -> pdfLaTeX -> pdfLaTeX

For the UIBK self-hosted Overleaf instance, the project includes a local latexmkrc
and a harmless compatibility bridge for stale biblatex/Biber commands that may
remain in output.aux from an older project state.

The symmetry-breaking figure is included as:
  images/inverse_density_scan.png

The project is configured so a missing figure is now a hard LaTeX error rather
than a silent placeholder.


==> images/README_FIGURES.txt <==
Upload the following thesis figure files into this images/ folder, keeping the filenames unchanged:

1. combined_bessel.png
2. error_resoliton1.png
3. error_mode1.png
4. error_amp1.png
5. Rvst+.png
6. tauiscanRs.png
7. enstrophydiagnosis.png
8. angular_dip.png
9. correctedn0.1.png
10. correctedn0.01.png
11. correctedn1t0.png
12. correctednopol.png
13. correctednob.png
14. correctedlwl.png
15. correcteddistances.png

The main.tex file compiles without these images by showing placeholders. Once a file is uploaded with the exact name, the corresponding placeholder is automatically replaced by the figure.

